On the best constant matrix approximating an oscillatory matrix-valued coefficient in divergence-form operators

We approximate an elliptic problem with oscillatory coefficients using a problem of the same type, but with constant coefficients. We deliberately take an engineering perspective, where the information on the oscillatory coefficients in the equation can be incomplete. A theoretical foundation of the approach in the limit of infinitely small oscillations of the coefficients is provided, using the classical theory of homogenization. We present a comprehensive study of the implementation aspects of our method, and a set of numerical tests and comparisons that show the potential practical interest of the approach. The approach detailed in this article improves on an earlier version briefly presented in [C. Le Bris, F. Legoll and K. Li, C. R. Acad. Sci. Paris 2013].

==> dat/eps_inf/det/err_l2_43.dat <==
  epsilon        err_l2_star        err_l2_star_corr        err_l2_bar
  0.05           6.2735e-03         4.4883e-03              5.5883e-03
  0.025          3.3408e-03         2.4346e-03              2.8035e-03
  0.0125         1.8515e-03         1.4053e-03              1.4056e-03
  0.00625        1.0955e-03         8.9542e-04              7.0703e-04


==> dat/eps_inf/sto/err_l2_108_100.dat <==
  N        err_l2_star     err_l2_star_corr     err_l2_staN     err_l2_staN_corr     err_l2_bar
  8        2.6728e-02      2.8446e-02           2.6156e-02      2.7788e-02           1.6326e-02
 16        2.1957e-02      2.0495e-02           1.8041e-02      1.6524e-02           1.1813e-02
 32        1.2785e-02      1.3880e-02           9.6497e-03      1.0759e-02           9.0787e-03


==> dat/eps_inf/sto/err_l2_27_100.dat <==
  N        err_l2_star     err_l2_star_corr     err_l2_staN     err_l2_staN_corr     err_l2_bar
  8        4.0921e-02      4.5044e-02           2.7435e-02      3.1001e-02           1.5602e-02
 16        3.6545e-02      3.6516e-02           1.9764e-02      1.9355e-02           1.2413e-02
 32        2.7938e-02      2.9776e-02           1.1187e-02      1.3011e-02           9.1794e-03


==> dat/eps_inf/sto/err_l2_27_400.dat <==
  N        err_l2_star     err_l2_star_corr     err_l2_staN     err_l2_staN_corr     err_l2_bar
  8        4.5441e-02      4.7269e-02           2.6505e-02      2.8245e-02           1.1264e-02
 16        3.3207e-02      3.6184e-02           1.6631e-02      1.9452e-02           9.0612e-03
 32        2.7537e-02      2.8740e-02           1.0053e-02      1.1207e-02           7.0409e-03


==> dat/eps_inf/sto/err_l2_54_400.dat <==
  N        err_l2_star     err_l2_star_corr     err_l2_staN     err_l2_staN_corr     err_l2_bar
  8        3.2207e-02      3.2720e-02           2.3763e-02      2.4009e-02           1.1378e-02
 16        2.1640e-02      2.3403e-02           1.4104e-02      1.5848e-02           7.9796e-03
 32        1.6987e-02      1.7593e-02           8.8344e-03      9.4537e-03           7.4697e-03


==> dat/eps_inf/sto/err_mat_max_108_100.dat <==
  N        err_mat_optim        err_mat_N
  8        3.5761e-02           6.8460e-03
 16        2.5640e-02           5.7279e-03
 32        2.0667e-02           5.1265e-03


==> dat/eps_inf/sto/err_mat_max_27_100.dat <==
  N        err_mat_optim        err_mat_N
  8        5.1936e-02           2.0794e-02
 16        4.0623e-02           1.9645e-02
 32        3.5176e-02           1.9063e-02


==> dat/eps_inf/sto/err_mat_mean_108_100.dat <==
  N        err_mat_optim        err_mat_N
  8        3.4383e-02           6.1303e-03
 16        2.4762e-02           5.2712e-03
 32        2.0062e-02           4.8779e-03


==> dat/eps_inf/sto/err_mat_mean_27_100.dat <==
  N        err_mat_optim        err_mat_N
  8        5.0669e-02           1.9839e-02
 16        3.9842e-02           1.9162e-02
 32        3.4679e-02           1.8812e-02


==> dat/eps_inf/sto/err_mat_min_108_100.dat <==
  N        err_mat_optim        err_mat_N
  8        3.3005e-02           5.4146e-03
 16        2.3885e-02           4.8144e-03
 32        1.9457e-02           4.6294e-03


==> dat/eps_inf/sto/err_mat_min_27_100.dat <==
  N        err_mat_optim        err_mat_N
  8        4.9403e-02           1.8883e-02
 16        3.9061e-02           1.8679e-02
 32        3.4182e-02           1.8560e-02


==> dat/eps_inf/sto/time_27_100.dat <==
  N         optim       homo        optimdivbyhomo
  8         23.84       28.85       0.826343154
 16         220.64      204.88      1.076923077
 32         2048.7      1653.5      1.239008164


==> dat/eps_sup/det/err_l2_43.dat <==
  epsilon        err_l2_star        err_l2_star_corr        err_l2_bar
  0.4            5.1844e-02         5.0467e-02              3.1501e-02
  0.2            2.4404e-02         1.9262e-02              2.1983e-02
  0.1            1.2152e-02         8.7698e-03              1.1113e-02


==> dat/eps_sup/sto/err_l2_27_100_FRED_BAR.dat <==
  N   err_l2_star  err_l2_star_M  err_l2_star_P  err_l2_staN  err_l2_staN_M  err_l2_staN_P  err_l2_bar  err_l2_bar_M  err_l2_bar_P
  1   1.4486e-01   1.4486e-01     1.4486e-01     1.0180e-01   1.0180e-01     1.0180e-01	    1.0876e-01  1.0876e-01    1.0876e-01
  2   6.9912e-02   5.9112e-02     8.0712e-02     4.4464e-02   3.9276e-02     4.9652e-02	    9.2440e-02  8.4938e-02    9.9942e-02
  4   6.0206e-02   5.4198e-02	  6.66214e-02    4.1827e-02   3.9028e-02     4.4626e-02     3.0890e-02  2.7375e-02    3.4404e-02

